One year of AU Mic with HARPS: I -- measuring the masses of the two transiting planets

The system of two transiting Neptune-sized planets around the bright, young M-dwarf AU Mic provides a unique opportunity to test models of planet formation, early evolution, and star-planet interaction. However, the intense magnetic activity of the host star makes measuring the masses of the planets via the radial velocity (RV) method very challenging. We report on a 1-year, intensive monitoring campaign of the system using 91 observations with the HARPS spectrograph, allowing for detailed modelling of the $\sim 600\, \rm{m\,s^{-1}}$ peak-to-peak activity-induced RV variations. We used a multidimensional Gaussian Process framework to model these and the planetary signals simultaneously. We detect the latter with semi-amplitudes of $\rm{K_b} = 5.8 \pm 2.5\, \rm{m\,s^{-1}}$ and $\rm{K_c} = 8.5 \pm 2.5\, \rm{m\, s^{-1}}$, respectively. The resulting mass estimates, $\rm{M_b} = 11.7 \pm 5.0\, \rm{M_{\rm \oplus}}$ and $\rm{M_c} = 22.2 \pm 6.7\, \rm{M_{\rm \oplus}}$, suggest that planet b might be less dense, and planet c considerably denser than previously thought. These results are in tension with the current standard models of core-accretion. They suggest that both planets accreted a H/He envelope that is smaller than expected, and the trend between the two planets' envelope fractions is the opposite of what is predicted by theory.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Observers.txt <==
Luisa Maria Serrano             % luisamaria.serrano@unito.it
Elisa Goffo                     % elisa.goffo@edu.unito.it
François Bouchy                 % francois.bouchy@unige.ch
Xavier Dumusque                 % xavier.dumusque@unige.ch


Observers: % Alphabetical
Bruno Canto,                     % brunocanto@fisica.ufrn.br
Izan de Castro,                  % izan@fisica.ufrn.br
Georgina Dransfield,             % GXG831@student.bham.ac.uk
Massimiliano Esposito,           % massi@tls-tautenburg.de
Vincent Van Eylen,               % v.vaneylen@ucl.ac.uk
Faith Hawthorn,                  % Faith.Hawthorn@warwick.ac.uk
Melissa Hobson,                  % melihobson@gmail.com
Vedad Hodzic,                    % V.Hodzic@pgr.bham.ac.uk
David Martin,                    % martin.4096@osu.edu 
James McCormac,                  % J.J.McCormac@warwick.ac.uk
Hannah Osborne,                  % hlmosborne@gmail.com
Jon Otegi,                       % jonfr17@gmail.com
Alejandro Suarez,                % asm@iac.es
Pascal Torres,                   % pjtorres1@uc.cl

Quick list:
François Bouchy, Bruno Canto, Izan de Castro, Georgina Dransfield, Massimiliano Esposito, Vincent Van Eylen, Faith Hawthorn, Melissa Hobson, Vedad Hodzic, David Martin, James McCormac, Hannah Osborne, Jon Otegi, Alejandro Suarez, Pascal Torres

Quick list2:
F.\ Bouchy, B.\ Canto, I.\ de Castro, G.\ Dransfield, M.\ Esposito, V.\ Van Eylen, F.\ Hawthorn, M.\ Hobson, V.\ Hodzic, D.\ Martin, J.\ McCormac, H.\ Osborne, J.\ Otegi, A.\ Suarez, P.\ Torres


Emails:

luisamaria.serrano@unito.it,
elisa.goffo@edu.unito.it,
francois.bouchy@unige.ch,
xavier.dumusque@unige.ch,
brunocanto@fisica.ufrn.br,
izan@fisica.ufrn.br,
GXG831@student.bham.ac.uk,
massi@tls-tautenburg.de,
v.vaneylen@ucl.ac.uk,
Faith.Hawthorn@warwick.ac.uk,
melihobson@gmail.com,
V.Hodzic@pgr.bham.ac.uk,
martin.4096@osu.edu,
J.J.McCormac@warwick.ac.uk,
hlmosborne@gmail.com,
jonfr17@gmail.com,
asm@iac.es,
pjtorres1@uc.cl,





Author list addition:

François Bouchy,$^{7}$          % francois.bouchy@unige.ch
Xavier Dumusque,$^{7}$          % xavier.dumusque@unige.ch
\newauthor
everyone else et al $^{1}$
\newauthor
Observers: % Alphabetical
Bruno Canto,                     % brunocanto@fisica.ufrn.br
Izan de Castro,                  % izan@fisica.ufrn.br
Georgina Dransfield,             % GXG831@student.bham.ac.uk
Massimiliano Esposito,           % massi@tls-tautenburg.de
\newauthor
Vincent Van Eylen,               % v.vaneylen@ucl.ac.uk
Faith Hawthorn,                  % Faith.Hawthorn@warwick.ac.uk
Melissa Hobson,                  % melihobson@gmail.com
Vedad Hodzic,                    % V.Hodzic@pgr.bham.ac.uk
\newauthor
David Martin,                    % martin.4096@osu.edu 
James McCormac,                  % J.J.McCormac@warwick.ac.uk
Hannah Osborne,                  % hlmosborne@gmail.com
Jon Otegi,                       % jonfr17@gmail.com
\newauthor
Alejandro Suarez,                % asm@iac.es
Pascal Torres,                   % pjtorres1@uc.cl
\\


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
